Coronal Line Emitters are Tidal Disruption Events in Gas-Rich Environments

Some galaxies show little to no sign of active galactic nucleus (AGN) activity, yet exhibit strong coronal emission lines (CLs) relative to common narrow emission lines. Many of these CLs have ionization potentials of $\geq 100$ eV, thus requiring strong extreme UV and/or soft X-ray flux. It has long been thought that such events are powered by tidal disruption events (TDEs), but owing to a lack of detailed multi-wavelength follow-up, such a connection has not been firmly made. Here we compare coronal line emitters (CLEs) and TDEs in terms of their host-galaxy and transient properties. We find that the mid-infrared (MIR) colors of CLE hosts in quiescence are similar to TDE hosts. Additionally, many CLEs show evidence of a large dust reprocessing echo in their mid-infrared colors, a sign of significant dust in the nucleus. The stellar masses and star formation rates of the CLE hosts are largely consistent with TDE hosts, with many CLEs residing within the green valley. The blackbody properties of CLEs and TDEs are similar, with some CLEs showing hot (T $\geq 40,000$ K) blackbody temperatures. Finally, the location of CLEs on the peak-luminosity/decline-rate parameter space is much closer to TDEs than many other major classes of nuclear transients. Combined, these provide strong evidence to confirm the previous claims that CLEs are indeed TDEs in gas-rich environments. We additionally propose a stricter threshold of CL flux $\geq 1/3$ $\times$ [O III] flux to better exclude AGNs from the sample of CLEs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
